UV excess and AGB evolution in elliptical-galaxy stellar populations

The puzzling origin of the ``UV-upturn'' phenomenon, observed in some elliptical galaxies, has recently been settled by identifying hot HB stars as main contributors to galaxy ultraviolet luminosity excess. While a blue HB morphology seems a natural characteristic of metal-poor stellar populations, its appearence in metal-rich systems, often coupled with a poorer rate of planetary nebulae per unit galaxy luminosity, might be calling for an intimate connection between UV excess and AGB properties in early-type galaxies. In this work, we want to briefly assess this issue, relying on infrared surface brightness fluctuations as a powerful tool to trace AGB properties in external galaxies with unresolved stellar populations.

==> astroph_abs.txt <==
Title: UV excess and AGB evolution in elliptical-galaxy stellar populations
Authors: Rosa A. Gonzalez-Lopezlira (CRyA-UNAM, Morelia, Mexico)  and A. 
Buzzoni (INAF -  Osservatorio Astronomico di Bologna, Bologna, Italy)
Comments: 6 pages, LaTeX, 4 figures, uses svmult.cls. To appear in 
``Ultraviolet properties of evolved stellar populations", ed. M. Chavez, E.
Bertone, D. Rosa-Gonzalez, and L.H. Rodriguez-Merino, Astrophysics and Space
Science Proceedings (Dordrecht:Springer), in press
\\
The puzzling origin of the ``UV-upturn'' phenomenon, observed in some 
elliptical galaxies, has recently been settled by identifying hot HB stars as
main contributors to galaxy ultraviolet luminosity excess. While a blue HB 
morphology seems a natural characteristic of metal-poor stellar populations, 
its appearence in metal-rich systems, often coupled with a poorer rate of
planetary nebulae per unit galaxy luminosity, might be calling for an 
intimate connection between UV excess and AGB properties in early-type galaxies.
In this work, we want to briefly assess this issue, relying on infrared surface
brightness fluctuactions as a powerful tool to trace AGB properties in
external galaxies with unresolved stellar populations.

